Correspondence principle for many-body scars in ultracold Rydberg atoms

The theory of quantum scarring -- a remarkable violation of quantum unique ergodicity -- rests on two complementary pillars: the existence of unstable classical periodic orbits and the so-called quasimodes, i.e., the non-ergodic states that strongly overlap with a small number of the system's eigenstates. Recently, interest in quantum scars has been revived in a many-body setting of Rydberg atom chains. While previous theoretical works have identified periodic orbits for such systems using time-dependent variational principle (TDVP), the link between periodic orbits and quasimodes has been missing. Here we provide a conceptually simple analytic construction of quasimodes for the non-integrable Rydberg atom model, and prove that they arise from a "requantisation" of previously established periodic orbits when quantum fluctuations are restored to all orders. Our results shed light on the TDVP classical system simultaneously playing the role of both the mean-field approximation and the system's classical limit, thus allowing us to firm up the analogy between the eigenstate scarring in the Rydberg atom chains and the single-particle quantum systems.

==> fig1.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'PXP_perm_graph_bubbles3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{780bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.64102564)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig1.pdf}}%
    \put(0.025,0.34420809){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.5186874\unitlength}\raggedright ${\bullet}{\circ}{\bullet}{\circ}{\bullet}{\circ}{\bullet}{\circ}$\\ \end{minipage}}}%
    \put(0.1,0.05392487){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.49239826\unitlength}\raggedright ${\bullet}{\circ}{\bullet}{\circ}{\bullet}{\circ}{\circ}{\circ}$ \end{minipage}}}%
    \put(0.0893677,0.47495092){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.47845842\unitlength}\raggedright ${\bullet}{\circ}{\bullet}{\circ}{\circ}{\circ}{\circ}{\circ}$\end{minipage}}}%
    \put(0.2918389,0.55944067){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.48896298\unitlength}\raggedright ${\bullet}{\circ}{\bullet}{\circ}{\circ}{\bullet}{\circ}{\circ}$\end{minipage}}}%
    \put(0.40531075,0.63920012){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.47522162\unitlength}\raggedright ${\bullet}{\circ}{\circ}{\circ}{\circ}{\bullet}{\circ}{\circ}$ \end{minipage}}}%
    \put(0.53847965,0.55944067){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.49125315\unitlength}\raggedright ${\bullet}{\circ}{\circ}{\bullet}{\circ}{\bullet}{\circ}{\circ}$ \end{minipage}}}%
    \put(0.75149248,0.47495092){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.47178622\unitlength}\raggedright ${\circ}{\circ}{\circ}{\bullet}{\circ}{\bullet}{\circ}{\circ}$ \end{minipage}}}%
    \put(0.74364166,0.05247406){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.48552758\unitlength}\raggedright ${\circ}{\bullet}{\circ}{\bullet}{\circ}{\bullet}{\circ}{\circ}$ \end{minipage}}}%
    \put(0.80326474,0.34597215){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.50728474\unitlength}\raggedright ${\circ}{\bullet}{\circ}{\bullet}{\circ}{\bullet}{\circ}{\bullet}$\\   \end{minipage}}}%
    \put(0.5844873,0.05525313){\color[rgb]{0,0,0}\rotatebox{-31.29999985}{\makebox(0,0)[lt]{\begin{minipage}{0.46377048\unitlength}\raggedright ${\circ}{\circ}{\circ}{\bullet}{\circ}{\circ}{\circ}{\circ}$ \end{minipage}}}}%
    \put(0.36957781,0.05584745){\color[rgb]{0,0,0}\rotatebox{-30.00000011}{\makebox(0,0)[lt]{\begin{minipage}{0.45804492\unitlength}\raggedright ${\bullet}{\circ}{\circ}{\circ}{\circ}{\circ}{\circ}{\circ}$\end{minipage}}}}%
    \put(0.41813414,0.12485196){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.43857805\unitlength}\raggedright ${\circ}{\circ}{\circ}{\circ}{\circ}{\circ}{\circ}{\circ}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig1.pdf}}%
    \put(0.05692404,0.2864883){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small $(4,0)$}\end{tabular}}}}%
    \put(0.15456046,0.07474533){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small $(3,0)$}\end{tabular}}}}%
    \put(0.44958861,0.15444871){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small $(0,0)$}\end{tabular}}}}%
    \put(0.35033096,0.06508628){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small $(1,0)$}\end{tabular}}}}%
    \put(0.55109277,0.06398483){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small $(0,1)$}\end{tabular}}}}%
    \put(0.84030317,0.28942315){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small $(0,4)$}\end{tabular}}}}%
    \put(0.55150359,0.50163605){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small $(1,2)$}\end{tabular}}}}%
    \put(0.44345223,0.58505457){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small $(1,1)$}\end{tabular}}}}%
    \put(0.34721911,0.50338446){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small $(2,1)$}\end{tabular}}}}%
    \put(0.25373074,0.45423196){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small $(2,0)$}\end{tabular}}}}%
    \put(0.65016441,0.45423196){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small $(0,2)$}\end{tabular}}}}%
    \put(0.75271983,0.07323306){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\small $(0,3)$}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figS1.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'perm_markov.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{529.34794169bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58274461)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figS1.pdf}}%
    \put(0.22303214,0.33402692){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17710466\unitlength}\raggedright $x_2$\end{minipage}}}%
    \put(0.67536536,0.53549891){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17710466\unitlength}\raggedright $x_2$\end{minipage}}}%
    \put(0.72900284,0.34179704){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17710466\unitlength}\raggedright $x_1$\end{minipage}}}%
    \put(0.41426247,0.27702721){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17710466\unitlength}\raggedright $y_2$\end{minipage}}}%
    \put(-0.00188293,0.08200974){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.27729532\unitlength}\raggedright $y_1y_2$\end{minipage}}}%
    \put(0.93383914,0.08200974){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.27729532\unitlength}\raggedright $x_1$\end{minipage}}}%
    \put(0.46850729,0.05458391){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.27729532\unitlength}\raggedright $x_1y_1$\end{minipage}}}%
    \put(0.50635701,0.20800703){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05060133\unitlength}\raggedright 1\end{minipage}}}%
  \end{picture}%
\endgroup%

